Robust Action Clusters and Cascades in Opinion Dynamics with Heterogeneous Action Thresholds

We study the preservation and propagation of public actions in networks whose agents hold continuous private opinions. Agents update their opinions from their neighbors' observed actions and express them through action rules whose thresholds differ across agents. We characterize groups of agents that preserve a given common action regardless of the outsiders' actions. We call such a group, paired with that action, a robust action cluster. We show that a group is a robust action cluster for that action if and only if each member places enough of its influence weight on the group, where the required influence depends on the member's own action rule. We further give a sufficient condition under which an agent outside the cluster permanently adopts the cluster's action, and we iterate it to obtain a cascade of agents that are guaranteed to adopt that action. Finally, numerical examples show that replacing heterogeneous thresholds by their mean can change both the propagation of an action and the presence of robust action clusters.

==> figures/data/ecc_V_A_eleven_agent.dat <==
t heterogeneous mean
0 4 4
1 4 4
2 4 4
3 4 4
4 4 4
5 4 4
6 4 4
7 4 4
8 4 4
9 4 4
10 4 4
11 4 4
12 5 4
13 5 4
14 5 4
15 5 4
16 5 4
17 6 4
18 6 4
19 6 4
20 6 4
21 7 4
22 8 4
23 8 4
24 8 4
25 8 4
26 8 4
27 9 4
28 10 4
29 10 4
30 11 4
31 11 4
32 11 4
33 11 4
34 11 4
35 11 4

